The dynamics of the TRAPPIST-1 system in the context of its formation

TRAPPIST-1 is an 0.09 $M_{\odot}$ star, which harbours a system of seven Earth-sized planets. Two main features stand out: (i) all planets have similar radii, masses, and compositions; and (ii) all planets are in resonance. Previous works have outlined a pebble-driven formation scenario where planets of similar composition form sequentially at the H$_2$O snowline (${\sim}0.1$ au for this low-mass star). It was hypothesized that the subsequent formation and migration led to the current resonant configuration. Here, we investigate whether the sequential planet formation model is indeed capable to produce the present-day resonant configuration, characterized by its two-body and three-body mean motion resonances structure. We carry out N-body simulations, accounting for type-I migration, stellar tidal damping, disc eccentricity-damping, and featuring a migration barrier located at the disc's inner edge. Due to the sequential migration, planets naturally form a chain of first-order resonances. But to explain the period ratios of the b/c/d-system, which are presently in higher-order resonances, we find that planets b and c must have marched across the migration barrier, into the gas-free cavity, before the disc has dispersed. We investigate both an early and late cavity infall scenario and find that the early infall model best matches the constraints, as well as being more probable. After the dispersal of the gaseous disc, stellar tidal torque also contributes towards a modest separation of the inner system. We outline how the insights obtained in this work can be applied to aid the understanding of other compact resonant planet systems.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> reply.txt <==

> Reviewer's Comments:
> Reviewer: 1

> Comments to the Author
> Here is my review of ID:MN-21-3547-MJ "The dynamics of the TRAPPIST-1 system in the context of its formation" by Huang and Ormel.

> The authors investigate the origin of the TRAPPIST-1 system, focusing on the resonant configuration. They use N-body simulation to study the dynamical evolution of planets with the current mass of the TRAPPIST-1 planets. A new point in their study is that they consider both evolution in the disc and evolution after the disc dissipation. As a result of N-body simulation, they present a pathway for dynamical evolution that reproduces the resonant configuration of the TRAPPIST-1 system, including the three-body Laplace resonance.

> This is clearly an interesting paper, but before accepting the manuscript I hope the authors can clarify the issue regarding the settings and assumptions they used. More minor comments follow.


> #Major comments

> The main result of this paper, which shows that the resonance features of the TRAPPIST-1 system can be reproduced, is achieved under several settings and assumptions. The feasibility of their model is questionable.


We thank the referee for their constructive comments, which led us to thoroughly revise the manuscript. In short, we agree with the concern of the referee that the likelihood of a successful outcome in the model framework as presented in our first submission is uncomfortably low. We therefore set out to investigate an alternative scenario. In the new scenario, we take the "Ansatz" that planets b and c enter the cavity at the same time as the resonance chain of (outer) planets is established (See Figure 13). This introduces a new parameter -- the planet formation interval time -- but in this scenario we no longer require the "anomalous" eccentricity damping at the disc cavity (a key concern of the referee). The results are summarized in Figure 14. It shows that for planet formation interval times of ~10^5 yr (similar to the model of Schoonenberg et al. 2019) and one-sided co-rotation torque strengths of A_a (consistent with Liu et al. 2017), we can obtain the right configurations, especially when C_e is low. We therefore believe that the new "Early Cavity Infall" scenario is a more plausible explanation for the TRAPPIST-1 current resonance structure and present its merits in the new section 5.2.

We also came to realize that most models regarding Objective II -- the expansion of the inner subsystem away from 1st-order resonances -- are often stochastic; that is, the outcome depends on how the initial system is being initialized. For this reasons, it is not meaningful to analyze resonance formation/breaking during Stage II in terms of critical "torque strengths" or "threshold timescales" and have removed our old Figure 9. Instead, we present all our parameter study results (Figs. 8, 10, 14) in the same style with symbols indicating the outcome of the simulations (usually green=good, red=bad). This simplifies the presentation. In regions where stochasticity is high the boundaries  between the different outcomes (symbols) will not be sharp.

As further simplifications, we have eliminated one stage by merging Stage II (the infall of the planets) and [the old Stage] III (the repulsion). There was no need to make this distinction. Also, we no longer need Stage II to be coincident with the disc dispersal phase (See our Fig. 1).  Thus, we only have 3 stages now: I. migration; II. cavity infall of b and c; III. long-term tidal dissipation. In the new Early Infall model, stage I and II act together. 


Altogether we have almost fully revised Section 4 (on the three-body resonance crossing), added a complete new Section 5 (on the new scenario) and also changed our Discussion and Conclusion sections extensively. We believe the paper is now more compelling, thanks to the referee's constructive comments. 
Please see below for point-wise responses.

Shuo Huang & Chris Ormel.


> Firstly, some of the parameters are significantly different from those used in previous studies. For example, they require a strong eccentricity damping (C_e=0.1 in Fig.14), which is 10 times stronger than the value estimated from the linear analysis (C_e=1.28). It is true that C_e~0.1 is suggested in Cresswell et al. (2006), but Cresswell et al. use C_e=1.28 in later publications (e.g., Cresswell et al. 2008), which is consistent with their 3D fluid simulation. I also do not think that the reason why the eccentricity damping is 40 times larger near the cavity (A_e=40) is properly justified. A_e=40 and C_e=0.1 together make the eccentricity damping 400 times stronger, and I do not readily believe that such a condition can be achieved.

In the old model (Figure 10.) we saw that the likelihood of success is highest for high A_e. We were encouraged by recent N-body simulations (Atteiee et al. 2020) that indicated such enhanced damping and we indeed speculated that a gas pileup, related to magnetospheric accretion, may operate to enhance the eccentricity damping. But we agree with the referee that it may be stretching the model. We have addressed this point in the second paragraph in section 7.1.

Regarding the eccentricity-to-semi-major axis damping parameter C_e, we consistently find (Figs. 8, 10, 14) that the results are more in line with the observations when this parameter is low, so this is a conclusion of our work. One possibility is that the Type-I migration rate is (for some reason) weaker than the linear formula, i.e., our \gamma_I parameter is small.

> Secondly, I do not understand the physics behind some of the settings. In particular, it is not explained why the disc force (F_disc) for planets b and c is suddenly switched off. Why do planets b-c go through the disc edge and why not planet d? It is stated that the timing of migration of planet c and the timing of disc dispersal could be simultaneous. However, given the migration time-scale (~10 kyr) and disk lifetime (~1 Myr), it is quite difficult for these to be simultaneous. In addition, the timing of the input of the planet g is quite arbitrary, as mentioned in several places in the paper.

We do indeed need planets b and c to fall in the cavity, as we can otherwise not explain the resonance structure (Section 3), a conclusion that is consistent with other works (e.g., Papaloizou et al. 2018). We do not provide a quantitative model for the infall of these planets; it is indeed a model Ansatz (assumption). But we do present motivations. In our old model (Section 4) we postulated that the infall may coincide with the decay of the disk, the disk becomes thinner therefore corotation torque on planet b and c cannot support outer planets in the disk. In the new model (Section 5), we imagine that planet b and c excavate gaps, while planet d, being smaller, does not. Modelling how these processes would operate in detail, is beyond the scope of this work.

> In summary, the authors deserve credit for finding a scenario that explains the resonant configuration of the TRAPPIST-1 system. However, I am not convinced that this will occur with any realistic probability. Rather, they may conclude that it would be very difficult to reproduce the resonant configuration of the TRAPPIST-1 system. I hope the authors do more to justify their settings and assumptions or discuss them as caveats.

We hope that the revised manuscript provides more insight in the model design. We think that we have implemented relatively simple model design choices and offer neutral assessment by conducting parameter surveys. As said above, we do agree with the referee that the old model is somewhat unlikely. The new setup is in our view plausible.


#Minor comments

Section 1

> 1. The 3rd paragraph. The authors rely on the model that planets are formed by pebble accretion near the snowline (e.g., Ormel et al. 2017). Although this seems to be a plausible model based on physical processes, it does not agree on the water mass fraction (WMF) of the TRAPPIST-1 planets. Schoonenberg et al. (2019) predict a V-shaped trend in the planetary WMF of about 10%, but these features are not consistent with current estimates of the WMF of the TRAPPIST-1 planets. Therefore, I am concerned that the authors are using this model which is not fully consistent with observation. I hope the authors comment on this.

Although our disk model mainly follows the previous work done by Ormel et al. 2017, our assumption is relatively simple. We assume all planets are formed in the outer disk and migrate inwards one by one, then to form a resonant chain. How the planets are formed and what their compositions are is beyond the scope of this work. Besides, recently there are more works discussing the water abundance on TRAPPIST-1 planets, e.g., Lichtenberg et al. 2019 point out isotropic heating can desiccate terrestrial planets and Raymond et al. 2021 found that most water components are accreted in the proto-planet disk, rather than disk-poor accretion. We add comments in the third paragraph of the introduction. 

Section 2.3

> 2. The 3rd paragraph. As mentioned in the major comments, Cresswell et al. (2008) performed 3D simulations and used C_e=1.28. I would suggest the authors state this.

Thanks, we have added the point that Cresswell et al. 2008 used (Eq.11-12) C_e=1. In our model, we take C_e as the ratio between eccentricity damping timescale and semi-major axis damping timescale. Previously, we said low C_e means efficient eccentricity damping, we now additionally remark that it could also be due to inefficient migration. We also point out there are other studies using low C_e for TRAPPIST-1 and also K2-24. We add comments in the third paragraph of Section 2.3. 

> 3. The 4th paragraph. The saturation of the corotation torque is not considered. The reason for the large A_a is that the corotation torque wins, but why is the saturation not taken into account?

We use a relatively simple model for the migration torques in this paper, expressed in terms of a migration timescale. For planets at the disk inner edge, the one-sided corotation torque is much larger than the one-side Lindblad torque (Liu et al. 2018). Saturation effects should be unimportant for one-sided torques. For the two-sided (Type I) torque expression, we do also not explicitly address saturation, but this is implicitly present in terms of the \gamma_I parameter. We further motivate the calculation on A_a parameter in the fourth paragraph in section2.3.

> 4. The 5th paragraph. The paper by D'Angelo (2011) is a Ph.D. thesis. I wonder if there is a published paper that supports this idea. In addition, Ataiee & Kley (2021) is mentioned, but it is not clear to me whether a large eccentricity damping of A_e=40 can be achieved.

We have changed this reference to D'Angelo & Spruit (2010). Our point is that the argument of the piling-up may contribute a moderate factor of enhancement on eccentricity damping. However, it is unlikely that the effect of gas pile-up alone will cause such high efficient eccentricity damping. At present we do not know of another mechanism(s) to render the eccentricity damping so efficient (Ataiee & Kley also do not discuss the physical origin of their results). We discuss the (in)feasibility of high A_e in the second paragraph in section 7.1.

> Section 3.3

> 5. The 2nd paragraph. Is there a physical explanation for the turning off of F_disc acting on planets b and c (and not the force acting on planet d)?

Because planet b and c are three times more massive than planet d, they are easier to open a gap in the disk and enter the cavity. As the disc evolves and becomes thinner planets b and c enter the cavity, while planet d is still not massive enough to open a gap. It therefore stays at the edge. To implement this effect in an easy way, we simply switch off the disk torque on planets b and c without introducing a mass-dependent A_a parameter. We have made this point clearer in the first and second paragraphs in section 3.3.

Section 4

> 6. The 2nd paragraph. There is a typo where "we" is used twice.

Addressed. Thank you.

Section 4.1

> 7. The 5th paragraph. It is stated that planets c's inward migration coincides with the dispersal of the disc. However, the timescales for planet formation and migration are quite short compared to the lifetime of the protoplanetary disc. Therefore, it is very difficult for these times to be the same. Can the authors comment on this?

We also found this setting special, but now we have improved the model and made it much simpler. We first run a set of simulations (4.1) to search for the conditions where planet c stays in the desired position (Phi_4; green dots in Fig. 10), without evolving the disk. Then, we pick one such good simulation, where we run long-term tidal evolution (Stage III). Here, we disperse the disk as described again in 4.2 and finally reproduced the observed configurations as well as orbital properties (4.2).

In short, we no longer let Stage II coincide with the disk dispersal phase. Disc dispersal now only matters for the initiation of Stage III, but it does not affect its final outcome.

> Section 5.1

> 8. The 3rd paragraph. As mentioned in point 1, the model by Schoonenberg et al. (2019) that planets form near the snowline does not fit with the WMF of the observed TRAPPIST-1 planets. The authors would comment on this.

We comment on the WMF between the observed TRAPPIST-1 planets and the model by Schoonenberg et al. (2019) in the third paragraph in section 1, as pointed out by our response on comment 1 above.

Note that we have removed our old section 5.

> 9. The 2nd paragraph from the last. It is not clear to me what the proximity of the period of planet d to the current corotation radius means. The spin rate would have been much faster in the past, so the fact that planet d is outside the current corotation radius may not be appropriate for the scenario proposed in this paper.

We consider the mechanism that the strong magnetic field from the star truncates the disk near the corotation radius of the star, where the Keplerian frequency is equal to the star spin rate. Initially, we intended to strengthen our assumption that the truncation radius was at ~0.023 AU. But after reading some literature, we find that the spin rate of low mass stars is very uncertain. Therefore, we have removed this paragraph.


> Section 5.2

> 10. The 2nd paragraph from the last. It is stated that "Objective I can be formed under a wide range of conditions" and "does also not require extremely tuned conditions". As mentioned in the major comments, I am not convinced.

Our goal of this section is to find out whether it is necessary to initialize planets inside 3:2 MMR or 2:1 MMR at the beginning of the simulations, in order to reproduce Objective I. Therefore, the blue markers are positive because we can initialize planets inside the barrier MMRs, which can be motivated as a planet formation imprint, i.e., planets are born close to their inner planets. However, if planets cross the desired MMRs (indicated by red crosses), there is no (easy) way to move them back to wider resonance. Therefore, a wide range of conditions means a large number of green and blue triangles and dots.  

We are therefore confident that Objective I can be achieved, but we agree with the referee that the previous phrasing was rather strong and have softened the tone somewhat.

> 11. The last paragraph. The turbulent viscosity can be high (alpha~1e-2) in the close-in region because the thermal ionization is effective in the high-temperature region (eg, Gammie 1996; Ueda et al. 2021). It is also observationally suggested that turbulent velocities are large in the close-in region (Carr et al. 2004). I also wonder if the assumed stellar accretion rate is consistent with that observed for late M dwarfs.

We thank the referee for their suggestions. The value of alpha comes from the conversion of disk migration time-scale (eq.9 in this paper). Then the reason why we had low alpha is that we use \gamma_I=1 (type I migration prefactor). After changing \gamma_I to 2, which is more widely used, we got a larger alpha ~1e-3. We also comment that additional uncertainty arises when converting disk migration to alpha, because it depends on other model-dependent parameter e.g, the accretion rate. See Section 3.4, last paragraph. 

The stellar accretion rate we take is 10^-10 solar mass per year, and it is consistent with Manara et al. 2015. We did not make the reference clear and now we add this point in Section 2.3, second par.

Section 7

> 12. The 4th paragraph. The authors would also comment that C_e is 10 times smaller and F_disc is arbitrarily switched off.

We assess our models including C_e, A_e, and motivate why planets b and c enter the disk cavity, in the model assessment, i.e., section 7.1. We point out that low C_e could means efficient eccentricity damping or inefficient migration, as mentioned in our section 2.3 third paragraph. We motivate the model setting that switching off F_disk on planet b and c in section 3.3, and we use this setting in section 3.3 and section 4.1, to get the initial state of the simulations where planet b and c are in the cavity while other planets are in the disk. 


> 13. The last paragraph. At the end of the abstract, there is a statement about other systems. However, this is only mentioned in the last paragraph of Section 7. If the authors state this in the abstract, I think this should be discussed more in the paper.

We have slightly weakened the sentence in the abstract and we add more discussion at the end of the discussion, section 7.3. We list three other multi-planet systems as examples, to preliminary analyze their three-body resonances from our work on TRAPPIST-1. 
